From Piz Daint to the Stars: Simulation of Stellar Mergers using High-Level Abstractions

We study the simulation of stellar mergers, which requires complex simulations with high computational demands. We have developed Octo-Tiger, a finite volume grid-based hydrodynamics simulation code with Adaptive Mesh Refinement which is unique in conserving both linear and angular momentum to machine precision. To face the challenge of increasingly complex, diverse, and heterogeneous HPC systems, Octo-Tiger relies on high-level programming abstractions. We use HPX with its futurization capabilities to ensure scalability both between nodes and within, and present first results replacing MPI with libfabric achieving up to a 2.8x speedup. We extend Octo-Tiger to heterogeneous GPU-accelerated supercomputers, demonstrating node-level performance and portability. We show scalability up to full system runs on Piz Daint. For the scenario's maximum resolution, the compute-critical parts (hydrodynamics and gravity) achieve 68.1% parallel efficiency at 2048 nodes.

==> cori_level_13.csv <==
ID,Threads,ComputationTime,Speedup
1,1,4323.15,1
2,4,1184.27,3.650476665
3,8,600.416,7.200257821
4,12,407.778,10.60172447
5,16,306.244,14.11668474
6,20,245.699,17.59530971
7,24,206.648,20.92035732
8,28,179.681,24.06013991
9,32,158.485,27.27797583
10,36,143.045,30.22230767
11,40,131.468,32.88366751
12,44,120.247,35.95224829
13,48,113.201,38.19003366
14,52,105.696,40.90173706
15,56,100.27,43.11508926
16,60,95.0873,45.46506211
17,64,92.0034,46.98902432
18,68,86.1333,50.19138939
19,136,83.1108,52.01670541
20,204,92.9586,46.50618663
21,272,99.4535,43.4690584


==> cori_level_14.csv <==
id,Nodes,ComputationTime
1,1,60.48295596
2,2,87.76100225
4,4,141.3923158
8,8,187.4265721
16,16,210.7833588
32,32,255.5719264








==> cori_level_14_libfabric.csv <==
id,Nodes,ComputationTime
1,1,62.23801713
2,2,68.58419576
4,4,83.92596575
8,8,100.5789178
16,16,140.5545009
32,32,178.1345105





==> cori_level_15.csv <==
id,Nodes,ComputationTime
6,32,530.3120107
7,64,714.0576939
8,128,859.4849134
9,256,932.4729521
10,512,1085.188854





==> cori_level_15_libfabric.csv <==
id,Nodes,ComputationTime
32,32,365.8862819
64,64,501.3477215
128,128,599.8795967
256,256,662.2401162
512,512,663.1594226









==> cori_level_16.csv <==
id,Nodes,ComputationTime
11,512,3026.453239
12,1024,3685.146729
13,2048,
14,4096,


==> cori_level_16_libfabric.csv <==
id,Nodes,ComputationTime
512,512,2548.734868
1024,1024,2943.457975
2048,2048,3131.636022
4096,4096,3144.029583








==> daint_level_14.csv <==
id,Nodes,ComputationTime
1,1,781.486884636288
2,2,1471.877020329
3,4,2695.50289085779
4,8,4470.22441115593
5,16,7051.53574808569
6,32,9705.38082607048

==> daint_level_14_libfabric.csv <==
id,Nodes,ComputationTime
1,1,743.053355464767
2,2,1383.06693066888
3,4,2488.07682680954
4,8,4285.3378285112
5,16,7422.40032602051
6,32,12399.9482579026


==> daint_level_15.csv <==
id,Nodes,ComputationTime
6,32,15856.3390404553
7,64,24261.557292157
8,128,	33979.9244661997
9,256,45542.3041031587
10,512,55773.3931292423


==> daint_level_15_libfabric.csv <==
id,Nodes,ComputationTime
6,32,17178.6625706994
7,64,30339.258281065
8,128,48244.3954332189
9,256,79193.2967734084
10,512,118174.000234071

==> daint_level_16.csv <==
Nodes,ComputationTime
512,131775.299498678		
1024,184821.384360609
2048,214941.230668825
4096,243564.840997085

==> daint_level_16_libfabric.csv <==
Nodes,ComputationTime
512,202135.443524682
1024,329950.791655208
2048,506602.292554852
4096,658596.189927245



==> difference_level_14.csv <==
Nodes,difference
1,0.950819994644685
2,0.939662017659416
4,0.923047359825968
8,0.958640424811039
16,1.05259344789332
32,1.27763644519687

==> difference_level_15.csv <==
Nodes,difference
32,1.08339399951467
64,1.2505074557136
128,1.41979113229661
256,1.73889526085519
512,2.11882393384655

==> difference_level_16.csv <==
Nodes,difference
512,1.53394030818887
1024,1.78524142537225
2048,2.356933990647
4096,2.70398710762661

==> speedup_cori_level_14.csv <==
Nodes,speedup
1,1				
2,1.451003855
4,2.337721653
8,3.098832872
16,3.485004253
32,4.225519774
64,
128,
256,
512,
1024,
2048,
4096,







==> speedup_cori_level_14_libfabric.csv <==
Nodes,speedup
1,1				
2,1.101966273
4,1.34846786
8,1.616036668
16,2.258338349
32,2.862149514











==> speedup_cori_level_15.csv <==
Nodes,speedup
32,8.767957886
64,11.80593247
128,14.21036554
256,15.41711937
512,17.94206048







==> speedup_cori_level_15_libfabric.csv <==
Nodes,speedup
32,5.878822925
64,8.055329276
128,9.638475394
256,10.64044368
512,10.6552145












==> speedup_cori_level_16.csv <==
Nodes,speedup
512,50.0381172
1024,60.92868099
2048,
4096,

==> speedup_cori_level_16_libfabric.csv <==
Nodes,speedup
512,40.95141499
1024,47.29356927
2048,50.31709181
4096,50.51622348

==> speedup_daint_level_14.csv <==
Nodes,speedup
1,1				
2,1.89367721794042
4,3.56774767067253
8,6.35628590991635
16,11.2333812101794	
32,16.9909997373929
64,
128,
256,
512,
1024,
2048,
4096,

==> speedup_daint_level_14_libfabric.csv <==
Nodes,speedup
1,1				
2,1.87377607305293
4,3.44151521418784
8,6.06900049579147
16,10.6114986050219
32,18.0152245622938
64,
128,
256,
512,
1024,
2048,
4096,

==> speedup_daint_level_15.csv <==
Nodes,speedup
16,14.7897405076854
32,25.6077380376463
64,41.78934926019
128,62.7568461475742
256,96.3598449336691
512,135.571107962915


==> speedup_daint_level_15_libfabric.csv <==
Nodes,speedup
16,13.9668998812548
32,24.9472673521417
64,43.9402229055676
128,72.121040147966
256,121.755002236124
512,186.872956529962

==> speedup_daint_level_16.csv <==
Nodes,speedup
256,158.939992598093
512,245.882420147789	
1024,392.020084952607
2048,544.589979566784
4096,

==> speedup_daint_level_16_libfabric.csv <==
Nodes,speedup
256,182.43417993101
512,304.352502994814
1024,515.342004949336
2048,810.21657089477
4096,1070.08469070491
5400,1140.54253922044

==> speedup_daint_level_17.csv <==
Nodes,speedup
1024,641.279933
4096,1555.134369


==> speedup_daint_level_17_libfabric.csv <==
Nodes,speedup
1024,801.179829829331
2048,1390.40980266431
